A measurement of Hubble's Constant using Fast Radio Bursts

We constrain the Hubble constant H$_0$ using Fast Radio Burst (FRB) observations from the Australian Square Kilometre Array Pathfinder (ASKAP) and Murriyang (Parkes) radio telescopes. We use the redshift-dispersion measure (`Macquart') relationship, accounting for the intrinsic luminosity function, cosmological gas distribution, population evolution, host galaxy contributions to the dispersion measure (DM$_{\rm host}$), and observational biases due to burst duration and telescope beamshape. Using an updated sample of 16 ASKAP FRBs detected by the Commensal Real-time ASKAP Fast Transients (CRAFT) Survey and localised to their host galaxies, and 60 unlocalised FRBs from Parkes and ASKAP, our best-fitting value of H$_0$ is calculated to be $73_{-8}^{+12}$ km s$^{-1}$ Mpc$^{-1}$. Uncertainties in FRB energetics and DM$_{\rm host}$ produce larger uncertainties in the inferred value of H$_0$ compared to previous FRB-based estimates. Using a prior on H$_0$ covering the 67--74 km s$^{-1}$ Mpc$^{-1}$ range, we estimate a median DM$_{\rm host} = 186_{-48}^{+59}$ km s$^{-1}$ Mpc$^{-1}$, exceeding previous estimates. We confirm that the FRB population evolves with redshift similarly to the star-formation rate. We use a Schechter luminosity function to constrain the maximum FRB energy to be $\log_{10} E_{\rm max}=41.26_{-0.22}^{+0.27}$ erg assuming a characteristic FRB emission bandwidth of 1 GHz at 1.3 GHz, and the cumulative luminosity index to be $\gamma=-0.95_{-0.15}^{+0.18}$. We demonstrate with a sample of 100 mock FRBs that H$_0$ can be measured with an uncertainty of $\pm 2.5$ km s$^{-1}$ Mpc$^{-1}$, demonstrating the potential for clarifying the Hubble tension with an upgraded ASKAP FRB search system. Last, we explore a range of sample and selection biases that affect FRB analyses.

==> Figures/Results/limits.dat <==
lEmax & 41.26 & $_{-0.50}^{+1.01}$  & $_{-0.38}^{+0.62}$  & $_{-0.33}^{+0.50}$  & $_{-0.22}^{+0.27}$  & \\
H0 & 72.79 & $_{-6.50}^{+4.65}$  & $_{-6.02}^{+3.13}$  & $_{-5.53}^{+2.81}$  & $_{-3.93}^{+1.84}$  & \\
alpha & -1.00 & $_{0.98}^{+-1.00}$  & $_{0.87}^{+-0.95}$  & $_{0.81}^{+-0.87}$  & $_{0.57}^{+-0.59}$  & \\
gamma & -0.95 & $_{0.45}^{+-0.35}$  & $_{0.36}^{+-0.27}$  & $_{0.30}^{+-0.23}$  & $_{0.17}^{+-0.15}$  & \\
sfr_n & 1.13 & $_{-1.07}^{+1.19}$  & $_{-0.77}^{+0.88}$  & $_{-0.65}^{+0.77}$  & $_{-0.41}^{+0.48}$  & \\
lmean & 2.27 & $_{-0.46}^{+0.33}$  & $_{-0.28}^{+0.24}$  & $_{-0.23}^{+0.20}$  & $_{-0.13}^{+0.12}$  & \\
lsigma & 0.55 & $_{-0.17}^{+0.49}$  & $_{-0.15}^{+0.27}$  & $_{-0.14}^{+0.21}$  & $_{-0.09}^{+0.11}$  & \\


==> Unused/TODO.txt <==
%1. Eliminate FRB20191001 from the sample? [not to eliminate]
%2. Update Parameter descriptions (Table 1). Partially done. [X]
%3. Consider the extra PATH analysis CJ suggested [X] 
%4. Invite Charlie K. on and have him help with H0 [X]
%5. Consider dropping usage of s (in favor of SNR everywhere) [All] DONE. CHECK fig?
%6. Introduce the "n" parameter in Section 2.2.1 [CJ] DONE
%7. Check if scattering parameters are properly described
  in Table 1 [CJ] DONE
%8. Report SNR in Table 3 [CJ]
%9. Fuss with P(z,DM) or P(DM|z) or P(z|DM) notation [All] (I have been paying attention to this)
%10.  Use Figure 2's color map for Figure 5? [X,CJ] CJ has sent scheme.
%11. Remove dash-dot curves from Figure 8? [CJ]
%12.  Add Figure A1 [CJ]
%13. Polish figures [X, CJ]
14. Rewrite abstract? [X]
%15. Rewrite title? [All -- ask the co-authors]
%16. Include 20211203 redshift in analysis (newish spectrum) [All] (reconsider after ref comments)
17. Minor updates to redshifts of 20210320, 20210117, 20211127 (Table 2) [Alexa]
%18. Get a plot of fd(z), can't find it, not sure which routine does it...[X]
%19. Get acknowledgement text and ORCIDs from co-authors. Ping Ryan and Danica and Alexa. [Clancy]
20. Generate a new DOI for zdm [X]

FRBs:

FRB 20210117

1. PypeIt reduction of FORS2 spectrum
2. Localization 
3. DM
4. Confirm FORS2 astrometry is complete
5. Optical observational details in text

FRB 20210320

1. PypeIt reduction of SOAR spectrum
2. Localization 
3. DM
4. Confirm FORS2 astrometry is complete
5. Optical observational details in text
6. Improve stretch? (e.g. use HST code)

FRB 20210407

1. Final imaging
2. DM
3. Text

FRB 20210807

1. PypeIt reduction of Keck/LRIS spectrum
2. Localization 
3. DM
4. Confirm FORS2 astrometry is complete
5. Optical observational details in text

FRB 20211127

0. Optical data!
1. PypeIt reduction of spectrum
2. Localization 
3. DM
4. Optical observational details in text
5. Image reduction
